An Empirical Study on the Classification of Bug Reports with Machine Learning

Software defects are a major threat to the reliability of computer systems. The literature shows that more than 30% of bug reports submitted in large software projects are misclassified (i.e., are feature requests, or mistakes made by the bug reporter), leading developers to place great effort in manually inspecting them. Machine Learning algorithms can be used for the automatic classification of issue reports. Still, little is known regarding key aspects of training models, such as the influence of programming languages and issue tracking systems. In this paper, we use a dataset containing more than 660,000 issue reports, collected from heterogeneous projects hosted in different issue tracking systems, to study how different factors (e.g., project language, report content) can influence the performance of models in handling classification of issue reports. Results show that using the report title or description does not significantly differ; Support Vector Machine, Logistic Regression, and Random Forest are effective in classifying issue reports; programming languages and issue tracking systems influence classification outcomes; and models based on heterogeneous projects can classify reports from projects not present during training. Based on findings, we propose guidelines for future research, including recommendations for using heterogeneous data and selecting high-performing algorithms.

==> changelog.txt <==
Change Log
-----------

* elsarticle.dtx

1. global\bibsep=0pt commented out for all models 
   since it produced error for all \jtype options.
   
2. The error "!LaTeX Error: Command \c@author already defined."
   has been resolved by updating elsarticle.dtx.


------------------------------------------------------------------------


==> manifest.txt <==
% Copyright 2007-2025 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natbib options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

changelog.txt
  change log file

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 1pseperateaug.pdf
 1psingleauthorgroup.pdf
 elstest-1pdoubleblind.pdf
 elstest-1p.pdf
 elstest-3pd.pdf
 elstest-3p.pdf
 elstest-5p.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty



